TRPL+K: Thick-Restart Preconditioned Lanczos+K Method for Large Symmetric Eigenvalue Problems

The Lanczos method is one of the standard approaches for computing a few eigenpairs of a large, sparse, symmetric matrix. It is typically used with restarting to avoid unbounded growth of memory and computational requirements. Thick-restart Lanczos is a popular restarted variant because of its simplicity and numerically robustness. However, convergence can be slow for highly clustered eigenvalues so more effective restarting techniques and the use of preconditioning is needed. In this paper, we present a thick-restart preconditioned Lanczos method, TRPL+K, that combines the power of locally optimal restarting (+K) and preconditioning techniques with the efficiency of the thick-restart Lanczos method. TRPL+K employs an inner-outer scheme where the inner loop applies Lanczos on a preconditioned operator while the outer loop augments the resulting Lanczos subspace with certain vectors from the previous restart cycle to obtain eigenvector approximations with which it thick restarts the outer subspace. We first identify the differences from various relevant methods in the literature. Then, based on an optimization perspective, we show an asymptotic global quasi-optimality of a simplified TRPL+K method compared to an unrestarted global optimal method. Finally, we present extensive experiments showing that TRPL+K either outperforms or matches other state-of-the-art eigenmethods in both matrix-vector multiplications and computational time.

==> response_final.txt <==
Dear Prof. Guettel,

Thank you for giving us this extension to properly revise this paper. 
We also thank the referees for their very careful reading, 
identifying subpar language, typos, discrepancies in equations 
and asking questions that have helped us significantly improve
the presentation. The manuscript is indeed difficult so we really 
appreciate their efforts.

We summarize our main changes below.

1. Following the suggestions from Referee 1 and 2, we have added the 
definition of global quasi-optimality. In addition, we added a new
experimental section that demonstrates the quasi optimality of the
proposed method. We also added more discussion about the computational 
efficiency of TRPL+K over GD+K.  

2. We have also addressed the referees' comments and clarified the text 
in several places. Please see the individual responses below.

***********************************************************
Response to Reviewer 1
***********************************************************
Referee #1 (Remarks to the Author): 

Comments:
1. In equation (2.3), I'm curious why the superscripts (q­1).

Response: This is because the superscript(q-1) denotes the (q-1)th inner 
iteration when the size of K_G is q-1 in the GD method. The idea is to mimic
the unrestarted Conjugate Gradient (CG) method. For example, the Ritz vectors 
x_{i,1}^{q-1} and x_{i,1} span the same space as the x_i and its conjugate 
direction in a theoretical CG method that solves the correction equation:
     (I-x_0x_0^T)(A-lambda_1^{q} I)(I-x_0x_0^T) = residual_0 
Of course, lambda_1^{q} is not known at the beginning of this theoretical CG
but if lambda_1^{q} does not vary much between Davidson iterations (e.g., when 
convergence is slow), then there is near conjugacy, so restarting with these 
two vectors for every required eigenvector gives most of the benefits of 
unrestarted CG. This is the topic of our theoretical analysis.

Comments:
2. Line 2 of Thm 1: I think it should be LL^T instead of LDL^T, given 
just L is used later.

Response: There is no mistake here, but we added information about the 
matrix D, which is a diagonal matrix with +1 or -1 on the diagonal (adopted
from the original paper by Golub and Ye). The preconditioned matrix 
L^{-1}(A - \rho_k B)L^{-T} approximates such a diagonal D with two distinct 
eigenvalues, so that the convergence of iterative solvers can still be fast.

Comments:
3. P. 9, Remark: If I follow correctly, then it should either be 
M = (A-­\sigma B)^{­1}, or in later spots in this Remark, it should 
be M^{­1} instead of M. Also on the next page where it says M approx. 
equal to A­-\sigma B.

Response: You are right, page 10 had a typo. Line 1 of Alg. 2.
mentions that the M approximates (A-­\sigma B)^{­1}.

Comments:
4. P. 11, 4.3.4: I wonder if you should define what you mean by 
global quasi­optimality to begin with instead of in the course of the 
theoretical results.

Response: Yes, thanks for your comments. We will add the definition of 
global quasi-optimality at the beginning of the theoretical analysis. 

Comments:
5. P. 12, line 12: Should it be "near­conjugacy"?

Response: we have rephrased it as "near conjugacy" in the entire manuscript.

Comments:
6. P. 15, section 5.1: While it is probably made clear elsewhere, I 
think it would be good to say at the beginning that there is no preconditioning.

Response: We have clarify it in the revision. 


***********************************************************
Response to Reviewer 2
***********************************************************
Referee #2 (Remarks to the Author): 

Comments: 
The authors call their algorithm TRPL+K for “thick-restart 
preconditioned Lanczos algorithm plus locally optimal restart”. It is 
not clear where the “+K” originates.

Response: The +K restarting scheme was introduced by Stathopoulos ad
Saad in 1997 [34] as an extension and efficient implementation of a 
restarting scheme proposed by Murray et al. in 1993 [23].
The term locally optimal restarting was used independently by Knyazev in
[16] in 2000 for practically the same technique, although his motivation 
came from a long history of non-linear conjugate gradient methods for 
eigenvalue problems.
Although the two terms are used interchangeably, there is a subtle semantic 
difference because of the way they are used. Locally optimal restarting refers 
to keeping the "old" or "previous iteration" or "near-conjugate" vectors, 
without mentioning how many. The +K specifies how many as well. For example, 
LOPBCG uses locally optimal restarting with k=p, while Davidson variants 
typically use k <= p. The +K terminology clarifies this. We have added a
short explanatory sentence but we do not think a deep historical
explanation is needed in an already long paper. We refer the interested
reader to [32].


Comments: 
I did not find a formal definition of “global quasi-optimality”.

Response: Thank for your comment. We have added the definition of 
global quasi-optimality at the beginning of the theoretical analysis.

Comments: 
Such an analysis for the “+K” technique is new to this reviewer. 
Golub–Ye show that their algorithm resembles the unrestarted Lanczos 
algorithm the larger the dimension m of the Krylov space. In this paper, 
a similar effect is proved for small m but with previous approximations 
incorporated in the search space. This is very interesting and important. 
The convergence proof is quite involved. The results are checked with 
well chosen numerical experiments. I however think that the connection 
between the theory and the experiments should be made tighter. Which 
statement leads to which behaviour of the solver. I would also like to 
see a discussion about the various assumptions that were made in the 
theorems as they affect the numerical experiments. E.g., at the bottom 
of page 16 the authors state that TRPL+K and GD+K perform as unrestarted 
Lanczos, as predicted by Theorem 11. It would be good if there were more 
details on statements like this.

Response: We are grateful that the referee appreciates the importance
of this method and of the theoretical result.  An earlier theoretical
result in [34] showed intuitively similar behavior, making certain 
assumptions on the amount of change of the Ritz value between m steps of 
Davidson. The difference was that +K restarting was used at the end of each
Davidson cycle, while TRPL+K uses the vectors from the last outer cycle.
There is substantial experimental evidence to support the near-optimal
behavior of GD+K (see [32] and references therein and Hochstenbach's JDSVD). 
If the inner iteration of TRPL+K was not Lanczos but a constant polynomial 
p(A), then TRPL+K would be equivalent to GD+K with operator p(A). In general,
we need a much more rigorous proof for the general TRPL+K case.

Regarding the requests for further explanations we admit that the difficulty
of the manuscript makes it hard to see some of these points. Yet we need 
to point out the following:
First, the experiment settings are consistent with theoretical analysis as shown
in Sec 5.1 and Sec. 5.2. The only difference is that we assume p = l = 1
in theoretical analysis for simplicity while we used p = 8 and l = 1 in
experiments for a fair comparison with TRLAN and GD+K. For seeking 1 
smallest eigenvalue, the difference in the number of MVs are very 
subtle as shown in the following table.

Method		TRPL+K(p=1)	TRPL+K(p=8)
Finan512	354		358
cdf1		2450		2358   

Second, various assumptions are reasonable and can hold in practice. In 
particular, Assumption 4.3 on the exactly linear convergence (instead of
superlinear) of the restarted and preconditioned method has been observed 
extensively and noted in the recent talk by A. Knyazev at the Householder 
Symposium XX 2018. Assumption 4.4 says that the “correction space” W_k 
itself does not contain a good approximation to the desired eigenvector
v_1, which is obviously true for unpreconditioned CG because W_k consists 
of all the residual vectors r_1, r_2, … r_k; it is also enforced by the 
Jacobi-Davidson method through projectors. Assumption 4.5 is technical, 
but holds naturally for LOPCG (see the remark that follows the Assumption). 

These assumptions are consistent with our numerical experience accumulated 
over years, but it will take considerable amount of space to completely
demonstrate that they are valid not only for one problem but for several 
problems, and to have a relatively complete discussion about the impact of
these assumptions on the behavior of the eigensolvers. A main obstacle here 
is that we have well exceeded the limit of 20 pages for SISC (28 pages
with our proofs). We think a thorough discussion about these issues
is interesting but probably warrants a new paper.

The main message we want to deliver in Section 4 is that with the “+k” 
technique, the restarted methods converge _nearly_ as quickly as unrestarted 
methods, at least in a relatively small number of iterations, if the initial
approximation x_0 is already close to the target eigenvector v_1 (Theorem 11
on global quasi-optimality). We have added a new subsection 5.1 with new 
experiments for computing the lowest eigenvalue without preconditioning. 
The experimental results clearly demonstrated TRPL+K achieves this quasi
optimality (Equation 4.7) on two sample matrices when varying the sin(\theta_0). 

Comments: 
On page 17, it would be say a few words about why “TRPL+K 
requires about 20% more matrix-vector products than GD+K but it is 35% 
faster in runtime”.

Response: This is because of the expense of the Rayleigh-Ritz (RR) procedure. 
Specifically, TRPL+K only applies RR once per outer-iteration while GD+K 
performs RR every inner-iteration. The total cost of RR (including eigen-
decomposition of small projection matrix and computation of residual) 
weights about 1/3 cost of the total GD type of methods. We have
clarified it in the revision.

Comments: 
In eq (2.2) one could use search directions instead of previous 
Ritz vectors. The latter is the preferred set of vectors by Knyazev. The 
wanted Ritz vetors and previous Ritz vectors can obviously get very close.

Response: That is right. However, since they are equivalent in terms 
of the subspace, we choose to use this notation for clarity. We will add
a footnote to make it clear.

Comments: 
In the line after eq. (3.1): is xi,1 equal to Gi+1(:,j)?

Response: No, there are not. Gi+1(:,1) = (I−X_iX_i^T)Mr_1, where 
r_1 = (A - \pho I)xi,1.

Comments: 
Algorithm 1, line 12: I suggest to write
if kAxt   ✓txtk < " then

Response: We made this change in the revision.

Comments: 
Algorithm 2, line 1: there is an assumption that \sigma  < \lamda_1 that was not made 
in Algorithm 1. Is there progress at all if \sigma  = \pho_k?

Response: this is just a reasonable assumption for constructing a good 
preconditioner for seeking smallest eigenvalue \lambda_1 but is not limiting.
Stagnation can only be observed if M=(A-rho_k B)^{-1}. But if M is exactly inverted,
then we should use it as our operator and not as a preconditioner. Of
course for nearly exact inversions, we could use the Jacobi-Davidson
projectors to restrict the two matrices, but we prefer to keep that
assumption and thus not have to deal with these details in this paper.

Comments:
Theorem 6: I find the notion of an “Algorithm 2 iterate” awkward. 

Response: we rephrased it as “iterate x_k of Algorithm 2” in the entire manuscript.

Comments:
Ref. [29] is not correct. The 1st edition of the book appeared 1992 but not with SIAM. 
The second edition appeared with SIAM in 2011. In either case volume 158 doesn’t make sense.

Response: Thanks, we fixed it. 






















